Asynchronous Multiparty Session Type Implementability is Decidable -- Lessons Learned from Message Sequence Charts

Multiparty session types (MSTs) provide efficient means to specify and verify asynchronous message-passing systems. For a global type, which specifies all interactions between roles in a system, the implementability problem asks whether there are local specifications for all roles such that their composition is deadlock-free and generates precisely the specified executions. Decidability of the implementability problem is an open question. We answer it positively for global types with sender-driven choice, which allow a sender to send to different receivers upon branching and a receiver to receive from different senders. To achieve this, we generalise results from the domain of high-level message sequence charts (HMSCs). This connection also allows us to comprehensively investigate how HMSC techniques can be adapted to the MST setting. This comprises techniques to make the problem algorithmically more tractable as well as a variant of implementability that may open new design space for MSTs. Inspired by potential performance benefits, we introduce a generalisation of the implementability problem that we, unfortunately, prove to be undecidable.

==> figs/bmsc.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202205011111+08b2f3d93c), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bmsc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{101.66858343bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41336342)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figs/bmsc.pdf}}%
    \put(0.03119107,0.18469745){\color[rgb]{0,0.30196078,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\snd{\procAunc}{\procBunc}{\val}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figs/bmsc.pdf}}%
    \put(0.65077843,0.08451202){\color[rgb]{0,0.30196078,0.25098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rcv{\procAunc}{\procBunc}{\val}$\end{tabular}}}}%
    \put(0.32458469,0.3304579){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\procAunc$\end{tabular}}}}%
    \put(0.5993836,0.32909311){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\procBunc$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/hmsc-2BPOR.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202205011111+08b2f3d93c), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figs/hmsc-2BPOR.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{329.10428265bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.01170208)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figs/hmsc-2BPOR.pdf}}%
    \put(0.33496768,0.89237395){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\seller$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figs/hmsc-2BPOR.pdf}}%
    \put(0.74482909,0.36127617){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.25}\smash{\begin{tabular}[t]{l}{\tiny \cancel}\end{tabular}}}}%
    \put(0.65242462,0.31701227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \no}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figs/hmsc-2BPOR.pdf}}%
    \put(0.80159254,0.1240988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \no}\end{tabular}}}}%
    \put(0.65360937,0.07983359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \no}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figs/hmsc-2BPOR.pdf}}%
    \put(0.74960085,0.5524435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \done}\end{tabular}}}}%
    \put(0.63599412,0.59732208){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \done}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figs/hmsc-2BPOR.pdf}}%
    \put(0.26891244,0.35984519){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \splitmsg}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figs/hmsc-2BPOR.pdf}}%
    \put(0.31111812,0.12267387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \yes}\end{tabular}}}}%
    \put(0.16313489,0.07840865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \buy}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figs/hmsc-2BPOR.pdf}}%
    \put(0.13585148,0.60675369){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.00}\smash{\begin{tabular}[t]{l}{\tiny \query}\end{tabular}}}}%
    \put(0.10817269,0.55486688){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \price}\end{tabular}}}}%
    \put(0.48325701,0.89281857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\buyerA$}\end{tabular}}}}%
    \put(0.63079467,0.89245544){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\buyerB$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figs/hmsc-2BPOR.pdf}}%
  \end{picture}%
\endgroup%


==> figs/hmsc-mpcp-encoding.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202205011111+08b2f3d93c), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figs/hmsc-mpcp-encoding.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{774.58717166bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34530324)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.42748298,0.29847817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\procA$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.2600398,0.27861764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $\textit{c-}u$}\end{tabular}}}}%
    \put(0.3156623,0.22173455){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $[u_1]$}\end{tabular}}}}%
    \put(0.26876969,0.25623815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $1$}\end{tabular}}}}%
    \put(0.33316407,0.24034016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.08737807,0.03310352){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $[u_1]$}\end{tabular}}}}%
    \put(0.04048539,0.06729812){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $1$}\end{tabular}}}}%
    \put(0.10487985,0.05164879){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.10563762,0.17445457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \doneshort}\end{tabular}}}}%
    \put(0.02975806,0.14078956){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $\textit{ack-}u$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.3146029,0.03222686){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $[u_n]$}\end{tabular}}}}%
    \put(0.26871023,0.06682158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $n$}\end{tabular}}}}%
    \put(0.17904244,0.05279385){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{...}\end{tabular}}}}%
    \put(0.33310464,0.05148574){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $n$}\end{tabular}}}}%
    \put(0.4904877,0.29866708){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\procB$}\end{tabular}}}}%
    \put(0.55517307,0.29732859){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\procC$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.6364881,0.27948344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $\textit{c-}v$}\end{tabular}}}}%
    \put(0.69219289,0.22227469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $[v_1]$}\end{tabular}}}}%
    \put(0.6449834,0.2562057){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $1$}\end{tabular}}}}%
    \put(0.70937696,0.24087031){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.9244207,0.03334701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $[v_n]$}\end{tabular}}}}%
    \put(0.87902821,0.06749055){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $n$}\end{tabular}}}}%
    \put(0.94342258,0.05159228){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $n$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.69219289,0.03289537){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $[v_1]$}\end{tabular}}}}%
    \put(0.64492371,0.06679008){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $1$}\end{tabular}}}}%
    \put(0.81802558,0.0506373){\color[rgb]{0,0,0}\rotatebox{-180}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{...}\end{tabular}}}}}%
    \put(0.70931766,0.05089171){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.04086324,0.18843561){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \doneshort}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.10563762,0.15122597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \doneshort}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.94454514,0.17216115){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \doneshort}\end{tabular}}}}%
    \put(0.86797851,0.13936641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny $\textit{ack-}v$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.87977077,0.18614219){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \doneshort}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figs/hmsc-mpcp-encoding.pdf}}%
    \put(0.94454514,0.14893255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\tiny \doneshort}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figs/hmsc-mpcp-encoding.pdf}}%
  \end{picture}%
\endgroup%


==> figs/implementable-hmsc-not-glob-coop.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202205011111+08b2f3d93c), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figs/implementable-hmsc-not-glob-coop.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{174.51961728bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.025932)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figs/implementable-hmsc-not-glob-coop.pdf}}%
    \put(0.19564343,0.83389756){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\footnotesize $\procA$}\end{tabular}}}}%
    \put(0.37454991,0.83321277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\footnotesize $\procB$}\end{tabular}}}}%
    \put(0.55958787,0.83568425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\footnotesize $\procC$}\end{tabular}}}}%
    \put(0.74648787,0.83560048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\footnotesize $\procD$}\end{tabular}}}}%
    \put(0.25709351,0.78742722){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\val$}\end{tabular}}}}%
    \put(0.25702983,0.47227849){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\val$}\end{tabular}}}}%
    \put(0.62090453,0.74491243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\val$}\end{tabular}}}}%
    \put(0.62571117,0.18504196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\scriptsize $\val$}\end{tabular}}}}%
  \end{picture}%
\endgroup%

